Automating reward function configuration for drug design

Designing reward functions that guide generative molecular design (GMD) algorithms to desirable areas of chemical space is of critical importance in AI-driven drug discovery. Traditionally, this has been a manual and error-prone task; the selection of appropriate computational methods to approximate biological assays is challenging and the aggregation of computed values into a single score even more so, leading to potential reliance on trial-and-error approaches. We propose a novel approach for automated reward configuration that relies solely on experimental data, mitigating the challenges of manual reward adjustment on drug discovery projects. Our method achieves this by constructing a ranking over experimental data based on Pareto dominance over the multi-objective space, then training a neural network to approximate the reward function such that rankings determined by the predicted reward correlate with those determined by the Pareto dominance relation. We validate our method using two case studies. In the first study we simulate Design-Make-Test-Analyse (DMTA) cycles by alternating reward function updates and generative runs guided by that function. We show that the learned function adapts over time to yield compounds that score highly with respect to evaluation functions taken from the literature. In the second study we apply our algorithm to historical data from four real drug discovery projects. We show that our algorithm yields reward functions that outperform the predictive accuracy of human-defined functions, achieving an improvement of up to 0.4 in Spearman's correlation against a ground truth evaluation function that encodes the target drug profile for that project. Our method provides an efficient data-driven way to configure reward functions for GMD, and serves as a strong baseline for future research into transformative approaches for the automation of drug discovery.

==> data/amlodipine_max.dat <==
x y error
0	0.425473	0.002553
1	0.398362	0.326381
2	0.437595	0.437595
3	0.442986	0.442986
4	0.849304	0.036668
5	0.879703	0.006269
6	0.893870	0.007898
7	0.893870	0.007898
8	0.893870	0.007898
9	0.893870	0.007898
10	0.893870	0.007898
11	0.893870	0.007898
12	0.893870	0.007898
13	0.893870	0.007898
14	0.893870	0.007898
15	0.893870	0.007898
16	0.893870	0.007898
17	0.893870	0.007898
18	0.893870	0.007898
19	0.893870	0.007898
20	0.893870	0.007898

==> data/amlodipine_max_cluster.dat <==
x y error
0	0.453674	0.035873
1	0.284240	0.227068
2	0.272166	0.384900
3	0.654132	0.262331
4	0.658866	0.236374
5	0.636683	0.239125
6	0.681972	0.251371
7	0.845614	0.044744
8	0.843213	0.039350
9	0.853001	0.036577
10	0.867125	0.022478
11	0.844382	0.032952
12	0.850858	0.044017
13	0.851911	0.024851
14	0.855693	0.030106
15	0.846272	0.026536
16	0.853350	0.028257
17	0.849376	0.038840
18	0.863115	0.023105
19	0.671484	0.232044
20	0.851699	0.034631

==> data/amlodipine_mean.dat <==
x y error
0	0.173600	0.006659
1	0.391582	0.319986
2	0.428899	0.428899
3	0.438174	0.438174
4	0.836311	0.044602
5	0.872769	0.010158
6	0.889026	0.005490
7	0.892652	0.009116
8	0.892652	0.009116
9	0.892652	0.009116
10	0.892652	0.009116
11	0.892652	0.009116
12	0.892652	0.009116
13	0.892652	0.009116
14	0.892957	0.008812
15	0.893261	0.008507
16	0.893261	0.008507
17	0.893261	0.008507
18	0.893261	0.008507
19	0.893261	0.008507
20	0.842061	0.059708


==> data/amlodipine_mean_cluster.dat <==
x y error
0	0.190802	0.005290
1	0.201372	0.252112
2	0.259978	0.367665
3	0.607082	0.257088
4	0.477702	0.215377
5	0.624974	0.236888
6	0.379800	0.049641
7	0.831176	0.037179
8	0.676792	0.257323
9	0.833375	0.038110
10	0.830718	0.041104
11	0.815593	0.059694
12	0.830789	0.040961
13	0.830676	0.037982
14	0.833785	0.036396
15	0.813298	0.054892
16	0.835301	0.037160
17	0.832764	0.036116
18	0.839690	0.034895
19	0.615861	0.211853
20	0.822618	0.060228

==> data/fexofenadine_max.dat <==
x y error
0	0.630831	0.034351
1	0.278092	0.343935
2	0.546527	0.384245
3	0.292220	0.413262
4	0.768707	0.148922
5	0.593374	0.421251
6	0.892596	0.056062
7	0.911619	0.039569
8	0.923435	0.031728
9	0.925249	0.029568
10	0.931754	0.029255
11	0.933478	0.026956
12	0.947919	0.012927
13	0.950129	0.009666
14	0.952893	0.007897
15	0.974799	0.017826
16	0.975244	0.017505
17	0.975244	0.017505
18	0.975244	0.017505
19	0.975244	0.017505
20	0.975244	0.017505


==> data/fexofenadine_max_cluster.dat <==
x y error
0	0.691535	0.086066
1	0.524846	0.372634
2	0.553982	0.394143
3	0.563096	0.402092
4	0.792629	0.102021
5	0.802231	0.111672
6	0.804904	0.134301
7	0.804611	0.128469
8	0.828840	0.106729
9	0.838810	0.099296
10	0.843380	0.091658
11	0.858540	0.077026
12	0.875349	0.088286
13	0.877669	0.086526
14	0.878721	0.085770
15	0.880562	0.084464
16	0.881808	0.083618
17	0.882026	0.083456
18	0.883173	0.082612
19	0.885088	0.081411
20	0.886114	0.080624


==> data/fexofenadine_mean.dat <==
x y error
0	0.239888	0.025583
1	0.262748	0.350133
2	0.539127	0.379539
3	0.290639	0.411025
4	0.742819	0.166437
5	0.583507	0.414670
6	0.876931	0.054098
7	0.900060	0.039090
8	0.911629	0.033534
9	0.918934	0.027634
10	0.924733	0.026283
11	0.927154	0.025800
12	0.942173	0.011872
13	0.943424	0.007463
14	0.948442	0.005913
15	0.965857	0.018914
16	0.972932	0.019295
17	0.973226	0.019099
18	0.972671	0.019588
19	0.972223	0.019996
20	0.972223	0.019996

==> data/fexofenadine_mean_cluster.dat <==
x y error
0	0.339064	0.057010
1	0.511585	0.362955
2	0.544520	0.387789
3	0.552826	0.394522
4	0.770680	0.123303
5	0.793668	0.109561
6	0.790824	0.128414
7	0.797511	0.130101
8	0.824365	0.105223
9	0.831759	0.098999
10	0.838652	0.091557
11	0.848311	0.073220
12	0.861680	0.073214
13	0.872385	0.085117
14	0.874928	0.084011
15	0.869184	0.088161
16	0.875944	0.082637
17	0.874809	0.080323
18	0.878361	0.085893
19	0.860127	0.051518
20	0.883801	0.082318

==> data/osimertinib_max.dat <==
x	y	error
0	0.586707	0.209885
1	0.282157	0.303220
2	0.378298	0.341122
3	0.868898	0.007168
4	0.891215	0.011321
5	0.900757	0.013743
6	0.902612	0.015466
7	0.905730	0.011650
8	0.915942	0.009404
9	0.918776	0.008251
10	0.923396	0.001728
11	0.923403	0.001735
12	0.930434	0.005354
13	0.931117	0.006290
14	0.931117	0.006290
15	0.932827	0.006056
16	0.933158	0.005632
17	0.933158	0.005632
18	0.938210	0.011592
19	0.941131	0.009832
20	0.939482	0.010324

==> data/osimertinib_max_cluster.dat <==
x	y	error
0	0.674467	0.050251
1	0.739579	0.145730
2	0.586622	0.407062
3	0.855363	0.054988
4	0.857948	0.059562
5	0.861450	0.057831
6	0.872197	0.049229
7	0.874735	0.048117
8	0.876222	0.045368
9	0.884849	0.042084
10	0.882984	0.040694
11	0.881559	0.041928
12	0.877053	0.044984
13	0.886646	0.041840
14	0.886249	0.041555
15	0.884813	0.041358
16	0.884741	0.039525
17	0.886249	0.041555
18	0.885156	0.039736
19	0.884574	0.039290
20	0.885513	0.040240


==> data/osimertinib_mean.dat <==
x	y	error
0	0.206589	0.102194
1	0.252053	0.300635
2	0.322394	0.375366
3	0.859197	0.005202
4	0.876871	0.015996
5	0.894077	0.013806
6	0.898886	0.016266
7	0.903067	0.012439
8	0.912237	0.011312
9	0.916041	0.007908
10	0.918771	0.005533
11	0.920492	0.002662
12	0.924661	0.003531
13	0.927996	0.006634
14	0.928826	0.007616
15	0.928623	0.007596
16	0.927430	0.007011
17	0.930787	0.006063
18	0.929006	0.004175
19	0.934796	0.008145
20	0.934903	0.008623

==> data/osimertinib_mean_cluster.dat <==
x	y	error
0	0.239456	0.106489
1	0.729012	0.141816
2	0.577969	0.406594
3	0.845311	0.052410
4	0.831923	0.054589
5	0.853301	0.055622
6	0.868104	0.046355
7	0.870517	0.045213
8	0.871116	0.044608
9	0.877858	0.040295
10	0.878188	0.039426
11	0.871297	0.045665
12	0.870909	0.046477
13	0.873461	0.044653
14	0.880458	0.038166
15	0.880147	0.037623
16	0.880883	0.036978
17	0.881447	0.039094
18	0.880155	0.036536
19	0.880802	0.037272
20	0.869533	0.020804

==> data/pareto_points.dat <==
x y
0.08737739732707595 0.39571222329935374
0.06366455479002331 0.9052523512813228
0.3791229301374145 0.2500651531947632
0.7297452446521385 0.14077797328155928
0.6025664145830079 0.4782357435401673
0.6028332812068965 0.701556255471104
0.7087174368094711 0.44102507845170213
0.05700448862792795 0.7975053951408873
0.5123368234399237 0.07840630162596351
0.3298245856078653 0.9208885096393904
0.1316082139189345 0.7086245726633802
0.7516026035629075 0.42469320684558753
0.22614100992950792 0.6710590397032383
0.8646768451055855 0.19537663000393835

==> data/perindopril_max.dat <==
x y error
0	0.417628	0.046338
1	0.424561	0.301297
2	0.653357	0.022870
3	0.235702	0.333333
4	0.446325	0.317661
5	0.686443	0.029858
6	0.700769	0.010603
7	0.702884	0.011875
8	0.702884	0.011875
9	0.706243	0.013027
10	0.706243	0.013027
11	0.707396	0.013782
12	0.689749	0.0
13	0.700733	0.0
14	0.707798	0.0
15	0.707798	0.0
16	0.711051	0.0
17	0.730283	0.0
18	0.730353	0.0
19	0.733951	0.0
20	0.736245	0.0

==> data/perindopril_max_cluster.dat <==
x y error
0	0.332440	0.094375
1	0.566433	0.019650
2	0.613759	0.019431
3	0.230681	0.307322
4	0.507508	0.216477
5	0.460669	0.318751
6	0.695711	0.046990
7	0.458288	0.312193
8	0.715191	0.042733
9	0.570319	0.178587
10	0.725922	0.041549
11	0.726933	0.035547
12	0.723660	0.036226
13	0.731903	0.033972
14	0.733052	0.037249
15	0.746571	0.035593
16	0.745735	0.036079
17	0.747348	0.033302
18	0.763172	0.029927
19	0.760098	0.026784
20	0.753573	0.030964

==> data/perindopril_mean.dat <==
x y error
0	0.165696	0.009757
1	0.417596	0.296242
2	0.643736	0.021651
3	0.222109	0.314110
4	0.440146	0.313514
5	0.678766	0.030128
6	0.695140	0.011885
7	0.698299	0.009574
8	0.700621	0.010418
9	0.704939	0.012068
10	0.705384	0.012361
11	0.705615	0.012522
12	0.703856	0.0
13	0.713624	0.0
14	0.713624	0.0
15	0.713624	0.0
16	0.723747	0.0
17	0.736245	0.0
18	0.736245	0.0
19	0.736245	0.0
20	0.736245	0.0

==> data/perindopril_mean_cluster.dat <==
x y error
0	0.131892	0.037953
1	0.551660	0.014616
2	0.601593	0.020426
3	0.224161	0.298656
4	0.492133	0.217569
5	0.445149	0.308882
6	0.682980	0.045964
7	0.448643	0.305955
8	0.664454	0.091956
9	0.426908	0.164052
10	0.710791	0.041153
11	0.713869	0.036248
12	0.712916	0.037705
13	0.717491	0.039490
14	0.720664	0.037381
15	0.726477	0.032710
16	0.729196	0.032619
17	0.730987	0.031236
18	0.736708	0.032558
19	0.737814	0.028666
20	0.739121	0.030328

==> data/project_1.dat <==
cycle accuracy_mean accuracy_std loss_mean loss_std pearsons_mean_mean pearsons_mean_std pearsons_merit_mean pearsons_merit_std spearmans_mean_mean spearmans_mean_std spearmans_merit_mean spearmans_merit_std spearmans_mean_mean_diff spearmans_merit_mean_diff
5 0.5352169374624888 0.08462294081161577 0.6772393981615702 0.04771288618091621 0.06858619362666418 0.2548769016740929 0.02711593758911667 0.1706105017196012 -0.017041722734296078 0.20508584418819167 -0.011053397485713518 0.17281493153219618 -0.5770417227342961 -0.6910533974857136
6 0.6122999986012777 0.0446408893230359 0.6287486751874288 0.03168582831548264 0.21465650300597308 0.03741395462362394 0.13126397700189188 0.060528236357869525 0.15108195279396094 0.059216841488000535 0.10978142494759342 0.07642556749669159 -0.4089180472060391 -0.5702185750524066
7 0.6792254249254862 0.02211074715180623 0.5689568916956583 0.015598419957449832 0.29869613405174794 0.0545664076830724 0.2217310880039746 0.04174006981836713 0.24049713385067786 0.05752682019356847 0.21519379574603614 0.04683721088284507 -0.3195028661493222 -0.4648062042539639
8 0.7211585839589437 0.010988696232713348 0.5408052603403727 0.017957283101785154 0.5012566333304911 0.005746752185397208 0.32958756045030096 0.01147852443566309 0.40324775394043044 0.002081979325280975 0.3096722572842116 0.008604781102111162 -0.1567522460595696 -0.37032774271578844
9 0.7196633815765381 0.010908717153195281 0.5256630082925161 0.02070297433748583 0.3867022860360376 0.023472577262268063 0.2931784171897352 0.018830816059995967 0.3016970757605464 0.022340754082121335 0.28284393541358416 0.02017956925055904 -0.25830292423945367 -0.3971560645864159
10 0.7086413502693176 0.02724220358520056 0.587170402208964 0.058843085299328 0.4774407507638072 0.008743052190545381 0.32903537395347787 0.027350655005920512 0.37190570456152766 0.01702222081180576 0.3105607823799022 0.03783767499683436 -0.1880942954384724 -0.36943921762009785
11 0.7272502382596334 0.005205609336853126 0.5577624638875326 0.009968260741800695 0.44606332263529574 0.01191934743452227 0.3894476809872465 0.0036825787986441514 0.3774235291790598 0.008254221684432218 0.3890632545581208 0.007166694497895496 -0.18257647082094025 -0.29093674544187925
12 0.6978899637858073 0.006719138126864088 0.7440746227900187 0.02404342412845646 0.18546752169936986 0.008567405001162829 0.24028501388525417 0.00786456798329497 0.14625284419348286 0.00590253047731128 0.21762072924089104 0.0038476677723038913 -0.4137471558065172 -0.462379270759109
13 0.7154450416564941 0.005138123690608966 0.6808317104975382 0.03864989851957423 0.2752444202898591 0.01936880944219097 0.2744232610394662 0.007980997751001168 0.2304293636384512 0.016750672028349706 0.2689093683390412 0.007887759426968352 -0.3295706363615488 -0.4110906316609588
14 0.7922149101893107 0.00509285179942638 0.5660364230473837 0.026337675065602473 0.4773715208489908 0.021465784889821933 0.42158824723462796 0.010869346285779465 0.44930593007520486 0.021268005029872868 0.41989626682594006 0.01601746349684738 -0.11069406992479519 -0.26010373317406
15 0.7655336260795593 0.0025156884841366052 0.6548702716827393 0.004426811520724755 0.36600803518702335 0.00664760921312882 0.3760700296993616 0.004749443479813941 0.3409561675133812 0.00451684127296967 0.36790923692845 0.0027293067811894373 -0.21904383248661885 -0.31209076307155004
16 0.7962735493977865 0.004468895308943377 0.7133774360020956 0.005107251890614146 0.49721196099900977 0.010694552872390295 0.44138800376426474 0.005564437146571517 0.46852890714587453 0.009933465219694132 0.45322935973450434 0.008867546084329403 -0.09147109285412552 -0.2267706402654957
17 0.7893096804618835 0.002539103753019949 0.8252083460489908 0.0197014052528191 0.5916333389247098 0.005721686190002021 0.48865864127330544 0.0011919579827416149 0.5475307978655306 0.011517485438609807 0.5092430337689687 0.006927713427256994 -0.012469202134469448 -0.17075696623103132
18 0.7281157374382019 0.01559581017216087 0.8278354008992513 0.057921179939951155 0.4603437505314782 0.016621563706657967 0.41375747103940314 0.015646415521518343 0.4077020978218768 0.02006420191605097 0.3958986062987056 0.018361641987894424 -0.15229790217812328 -0.28410139370129445
19 0.7572827140490214 0.006764719242929037 0.9834996064503988 0.049084001177610956 0.6474764444582043 0.005228477205006083 0.5225053798939273 0.0020101576553896846 0.6558529258157343 0.0035255702891967117 0.5793006526467002 0.003132695069417924 0.09585292581573424 -0.10069934735329988
20 0.7265980442365011 0.0033882488691223942 1.310437838236491 0.040382164474231645 0.6757126023100438 0.0055452971614834545 0.5495164487702011 0.005248454822661794 0.6684014006758088 0.0033050015852698414 0.5889825975885364 0.008886922776018562 0.10840140067580872 -0.09101740241146361
21 0.6974098881085714 0.0033165093035567527 1.591504653294881 0.08385017236445402 0.6910677780721716 0.007926701111859717 0.565720008164308 0.0020394518067961167 0.692679683568452 0.00771024583627984 0.6215454777706624 0.0011229042376909516 0.13267968356845194 -0.05845452222933767
22 0.7169175148010254 0.00308384493000235 1.7849857409795125 0.0633098308730774 0.6695790096511928 0.004977428331794923 0.5597996396030235 0.0024697761873007634 0.6953810567484182 0.004545790697511538 0.633396872089991 0.005829831999092308 0.13538105674841816 -0.04660312791000909
23 0.6932633519172668 0.006589026812885948 1.3777188460032146 0.00852587158174398 0.6701096273008211 0.0046015552601112045 0.5444082774499382 0.006066526412068256 0.6778895250041249 0.003946403054220359 0.5889083768350667 0.006819017587710602 0.11788952500412486 -0.09109162316493336
24 0.702680508295695 0.006725915022746998 1.5947335561116536 0.05929767604950575 0.7103692974208121 0.004058247785445569 0.5929676306175459 0.006116897227530868 0.7244857765122061 0.0019544772147724026 0.6525945511161542 0.007567754049363961 0.16448577651220608 -0.027405448883845884
25 0.676364004611969 0.0030191051218138344 1.807443340619405 0.015517118308916524 0.711197221313084 0.0027539769252935553 0.5864917809659399 0.006233369362517087 0.7265765816245948 0.0018831156408433366 0.654958248084765 0.004144030265670216 0.16657658162459477 -0.025041751915235055
26 0.6668646732966105 0.008249727076850484 1.5943087339401245 0.0642161315898883 0.6829996193737332 0.005738322186168264 0.5628000041940391 0.0077730210559103586 0.707922347935579 0.002402775745089604 0.6240689833886361 0.005520665528377976 0.1479223479355789 -0.055931016611363904
27 0.5933788220087687 0.0019898928434769806 2.5819078286488852 0.034221551162150345 0.7082789503393329 0.00611934893010597 0.5715778211976001 0.0029330894373362972 0.7223687060540507 0.005236898770187039 0.6270180155121086 0.003904819870296546 0.16236870605405063 -0.05298198448789149
28 0.5767320195833842 0.007162155003752447 2.6584929625193277 0.13860141760673342 0.7173758753451446 0.006428980197492663 0.5825937514775897 0.0034620634172251186 0.7308484553026758 0.0054829132062531715 0.6361776646912033 0.005693822463529084 0.17084845530267578 -0.043822335308796756
29 0.568532407283783 0.008989021683427646 2.4635745684305825 0.09516033963513444 0.716385310804394 0.00392687283723461 0.5848855450081246 0.001819698431254944 0.7315616162548865 0.0034612090197332092 0.6345992599249922 0.0012654648368534787 0.17156161625488642 -0.04540074007500783

==> data/project_2.dat <==
cycle accuracy_mean accuracy_std loss_mean loss_std pearsons_mean_mean pearsons_mean_std pearsons_merit_mean pearsons_merit_std spearmans_mean_mean spearmans_mean_std spearmans_merit_mean spearmans_merit_std spearmans_mean_mean_diff spearmans_merit_mean_diff
5 0.5550755262374878 0.007342851070489771 0.8644100427627563 0.04182382070292433 0.13887295910727912 0.0314167962234176 0.03359833219681494 0.02252277576963412 0.14334270453493572 0.027800397436576828 0.07133879113364361 0.00780532461671082 0.07334270453493572 0.09133879113364361
6 0.5471969644228617 0.06756252645011591 1.0949128071467082 0.24640042108199076 0.11829121856954639 0.11194409222182124 0.04473793292145948 0.10899406450686228 0.12389750459717704 0.13024886126619056 0.06964573313502014 0.12362979184477818 0.05389750459717703 0.08964573313502014
7 0.48719438910484314 0.030415023109213957 0.9477962255477905 0.06144756375619058 0.036355159852251094 0.04777313906486213 -0.014266457546750622 0.03538797076111333 -0.006009820695917105 0.06069625505068152 -0.008162925188360237 0.046428924456186633 -0.07600982069591711 0.011837074811639764
8 0.530540774265925 0.06186298361742248 0.8870904445648193 0.11059109409484318 0.07767546306300775 0.09785094490185127 0.020756020982221846 0.10970072623528933 0.0914476952778679 0.10151560494639134 0.059160170308968606 0.11012727292256375 0.021447695277867898 0.0791601703089686
9 0.4666511317094167 0.030559584674812783 1.0028148889541626 0.04396660942451528 0.010095582831112488 0.04844582854373899 -0.06333801007028052 0.05175105936913752 0.02775817735388605 0.05005533543159592 -0.030952653342971048 0.04740271599181109 -0.04224182264611395 -0.010952653342971047
10 0.6773508985837301 0.023673810486349853 0.6032386422157288 0.028578949345906882 0.3458338107720049 0.03451023678667821 0.270979959883063 0.04781358386580687 0.35588955095561947 0.028834924598382942 0.31398440844987136 0.04653770524827653 0.28588955095561946 0.3339844084498714
11 0.6451374093691508 0.05270020971578191 0.6833054820696512 0.07449320749200318 0.3282601592775825 0.06478058909928613 0.20141358585065428 0.06795363935936694 0.3548552390320065 0.07205837614170206 0.24471575903732745 0.0683707410161417 0.2848552390320065 0.26471575903732747
12 0.6130756139755249 0.0482198451476421 0.7492141524950663 0.06492744243984849 0.2838501946993324 0.05119668843072566 0.16463592701271904 0.05287979786839612 0.33423671775916525 0.05761589032965862 0.2162984277486882 0.05161684082940545 0.26423671775916524 0.2362984277486882
13 0.717069129149119 0.00755351567728479 0.5850111643473307 0.005635626100118089 0.48264851180267554 0.011542484272895151 0.34380644661838367 0.0171049204188242 0.47258430296246945 0.006054641757048773 0.3555690958865852 0.009707986089912765 0.40258430296246944 0.3755690958865852
14 0.7050127585728964 0.06820670129217063 0.5665451288223267 0.09317850355247256 0.49696008982632006 0.04746452716825492 0.34449310050909626 0.10190630598178882 0.5073134702578803 0.03285413197343087 0.37106926765275067 0.07480058248354286 0.4373134702578803 0.3910692676527507
15 0.7435003320376078 0.061447475358530096 0.5136726399262747 0.0967479553604222 0.504629466075137 0.0643033742043419 0.39733573609516154 0.09051448419032274 0.5074117365698203 0.053209351855578096 0.4047878233469224 0.07379853189452375 0.4374117365698203 0.42478782334692244
16 0.7371890942255656 0.010039351551103666 0.5277248024940491 0.028127010608157022 0.5479173368689235 0.009728370278100397 0.45784876331587765 0.00747639260327496 0.5165575331609599 0.013608345324278888 0.42553066799314726 0.009872293371361845 0.44655753316095986 0.4455306679931473
17 0.7849890391031901 0.011842654988683206 0.4862019618352254 0.020311271851570507 0.6096705181018968 0.02042699297490587 0.5521530536817569 0.029425987842417303 0.5896748247442446 0.00658744230132137 0.5227211997227066 0.011271458016445324 0.5196748247442446 0.5427211997227066
18 0.7963865399360657 0.01025717810899388 0.47990046938260394 0.014925208854305592 0.6814399295590583 0.01017601810169131 0.6403633899160949 0.009779390799402396 0.6323652002574391 0.007848665713891539 0.5736200014231009 0.00497703059418787 0.5623652002574391 0.5936200014231009

==> data/project_3.dat <==
cycle accuracy_mean accuracy_std loss_mean loss_std pearsons_mean_mean pearsons_mean_std pearsons_merit_mean pearsons_merit_std spearmans_mean_mean spearmans_mean_std spearmans_merit_mean spearmans_merit_std spearmans_mean_mean_diff spearmans_merit_mean_diff
5 0.5258254607518514 0.01580247522167657 0.9935433467229208 0.08251109417052137 -0.17169532257975342 0.010210013421779743 -0.08523229672305899 0.044236454539778446 -0.06824033144650808 0.0735075152943002 0.021102345663831474 0.09223562132430711 -0.2582403314465081 0.041102345663831474
6 0.5287331243356069 0.021023833752925766 1.3068946997324626 0.07001018536933022 -0.09971840005106931 0.03797901368828749 -0.023148976779045913 0.007354150786029672 0.059717725748421456 0.03350817496858111 0.08898905444337024 0.04312714120669338 -0.13028227425157854 0.10898905444337025
7 0.5968118707338969 0.0076154734352387 1.3170706828435261 0.08898832710601111 0.2360278214536428 0.031070161648609915 0.18416066497113673 0.033788144377339006 0.25272913980544476 0.029161998526168038 0.14872265550678823 0.03270606830434809 0.06272913980544476 0.16872265550678822
8 0.5854811469713846 0.01292444565830655 1.2613259156545003 0.12449613902294197 0.15933384297743206 0.011775418786768832 0.2250306430447331 0.013558943852739336 0.2024453074320922 0.014089825442867167 0.2551260018973836 0.0016872315129986583 0.012445307432092184 0.2751260018973836
9 0.6044394771258036 0.007227849931322439 1.0636489788691204 0.040441748170509724 0.2269110265548305 0.006597182377694717 0.3307761902639929 0.004148326322518714 0.25179715742239855 0.0112686704379555 0.279618721252329 0.012841557199347473 0.06179715742239855 0.299618721252329
10 0.6578749020894369 0.007904646035954982 0.8033746480941772 0.01839125537425605 0.4696464597659995 0.013683118412082551 0.38172548071111617 0.02004518052898285 0.40567952060604173 0.02382586699277998 0.15714799354056688 0.02972098778206992 0.21567952060604173 0.17714799354056687
11 0.6671972076098124 0.001699817510495494 0.7645686467488607 0.015959006789717265 0.48252514382597217 0.0033989753061206894 0.41999937625749406 0.007609497033840099 0.44607481548557315 0.008805342683234909 0.23582675862329974 0.009398710938628551 0.25607481548557315 0.25582675862329973
12 0.6469096342722574 0.0046146774622583 0.8198869824409485 0.005270693526988499 0.4210498716444457 0.005194684109903621 0.35816352987097333 0.009342166682842231 0.3973339617213833 0.006928846469070618 0.19219721824632519 0.012416578770485258 0.2073339617213833 0.21219721824632518
13 0.6990700165430704 0.0011109135048865042 0.6328172286351522 0.006914010823358576 0.40884091800436523 0.012355923418402663 0.4329961548460545 0.00388039134957289 0.41123936297604535 0.020209568290230857 0.3305549626694984 0.00834368602630124 0.22123936297604535 0.3505549626694984
14 0.6948326627413431 0.004630512184474525 0.6603424747784933 0.013103755528924992 0.3988678585377971 0.009889366938705154 0.41458979703998705 0.006684042944382498 0.37917456521373794 0.019595363074591903 0.32208464327043457 0.01346991535626351 0.18917456521373793 0.3420846432704346
15 0.7058228055636088 0.00445556830725687 0.5893979072570801 0.00225015097295202 0.443525878419321 0.0033621566891619734 0.5000485944870905 0.0025224160190358688 0.4390485821728897 0.0035431602381581734 0.3922996761833295 0.004073653849998644 0.24904858217288972 0.4122996761833295
16 0.7262210051218668 0.0017240376903379854 0.5784295002619425 0.0013792147863814946 0.4416144235842578 0.007260327201702908 0.5151199295038432 0.006144895625905859 0.4233141099233211 0.013390541647195725 0.4070059686517233 0.009109952378238582 0.23331410992332108 0.4270059686517233
17 0.7120211124420166 0.0031175470252624675 0.5921950141588846 0.007809360481096949 0.3920420338434772 0.010198040232202367 0.5083950605299674 0.00507573660418322 0.37535665075562696 0.011031224593148755 0.3939888717870668 0.007430965884585459 0.18535665075562696 0.41398887178706684
18 0.7071205576260885 0.0014651343733101893 0.6054677963256836 0.007102483547150225 0.39025882981539733 0.006932700845470429 0.49678026566039063 0.006427375016456706 0.409115491376757 0.003517634826938137 0.43689047105498685 0.0025684343021269134 0.219115491376757 0.45689047105498687
19 0.7226131161053976 0.001996172184151309 0.5806573232014974 0.0028502890548340308 0.45015781075974587 0.007493955615237837 0.5613622302074303 0.005160983858781328 0.4625141662717496 0.004157387229477711 0.47476915119939794 0.001532339246936828 0.2725141662717496 0.49476915119939796
20 0.707093079884847 0.004007214991431774 0.6044908761978149 0.0029844450182833406 0.495565779507998 0.0030285819102988092 0.5940507069901163 0.006959068332590372 0.4967253876867413 0.0014209438481809064 0.4961044965712756 0.004802539541081665 0.3067253876867413 0.5161044965712756
21 0.6678438385327657 0.010076741501400293 0.6660004456837972 0.00213992266859725 0.47756969154075485 0.00923378194296009 0.5907404413462449 0.004415846166551533 0.48797667278723567 0.0065467968084721604 0.50167011973564 0.0025874680856991733 0.29797667278723566 0.52167011973564
22 0.6229485670725504 0.0037633860055929346 0.7633055845896403 0.014699970832612676 0.463844503668575 0.0011787584952146345 0.5881729746952807 0.006186899923020959 0.4908071686266351 0.006586546467101103 0.5147741889379166 0.0023012800441744473 0.3008071686266351 0.5347741889379166
23 0.6291065414746603 0.0037382006797242423 0.7341229518254598 0.008982103973406184 0.46268432521233666 0.009594372219675096 0.5928116777335817 0.010203682961939834 0.489264656891665 0.008892820019647474 0.5183020997928989 0.005813361550305295 0.299264656891665 0.5383020997928989
24 0.6073965231577555 0.0015097862320750048 0.7632075945536295 0.009198482016226528 0.5066412751303284 0.0030127869865960405 0.6291756129408624 0.004331948695501864 0.5175023245052749 0.0029688524694109686 0.5282651689818976 0.006401556439450599 0.3275023245052749 0.5482651689818976

==> data/project_4.dat <==
cycle accuracy_mean accuracy_std loss_mean loss_std pearsons_mean_mean pearsons_mean_std pearsons_merit_mean pearsons_merit_std spearmans_mean_mean spearmans_mean_std spearmans_merit_mean spearmans_merit_std spearmans_mean_mean_diff spearmans_merit_mean_diff
5 0.551067849000295 0.13792549568840815 0.6889238953590393 0.050011835414420835 0.19212554618685815 0.056444078323890076 0.08871915506090211 0.07322808830910534 0.16721961014168954 0.02913811934348543 0.06863408259020547 0.0945430358749499 -0.04278038985831045 -0.9040977522293836
6 0.653319517771403 0.048674066895451375 0.6761980454126993 0.07273359973267511 0.15763242446766781 0.02795377967745881 0.10295682901964558 0.0459193926675463 0.17173482663722928 0.0333496617355933 0.09977562116185061 0.05815924316125244 -0.038265173362770716 -0.8106731365144482
7 0.8075683315594991 0.019089035987033355 0.4421084423859914 0.031109739573942728 0.2348178082364661 0.017187701286712712 0.26851809919978187 0.010991843555084198 0.23965545860486392 0.019274991359060065 0.2898485422494988 0.011282200983063156 0.029655458604863932 -0.2404543732515036
8 0.7594372828801473 0.04709050760551276 0.5170782009760538 0.06974432536829422 0.2423257958435059 0.04209665298502045 0.1754873813681633 0.05510650334728685 0.24108703900407283 0.037188877973720495 0.17701790236530898 0.057640962534860216 0.031087039004072836 -0.5789462929040731
9 0.7239241401354471 0.04204028486220284 0.5808356404304504 0.056742461298993706 0.20084956248354477 0.024714607034254113 0.08942159446155605 0.029127759352736177 0.20407311889011537 0.037060749797141995 0.10083356436068787 0.039818347002081526 -0.005926881109884624 -0.8074993069179364
10 0.6463949879010519 0.05146098497414017 0.7411743402481079 0.09387290973256435 0.21718651955520554 0.02847349073293417 0.08886715513284367 0.02839182563820229 0.2035501276789349 0.02906058201596283 0.0940439888663368 0.04042289885389295 -0.006449872321065087 -0.8278680334009896
11 0.8027786612510681 0.027322371565401654 0.44567689299583435 0.05716493084026045 0.37162905960070775 0.00840786739173824 0.24938424990059782 0.015552606060189069 0.3487391404188514 0.00406999909085201 0.27353545791733125 0.01952494123633085 0.1387391404188514 -0.28939362624800624
12 0.6513031522432963 0.026129943789801182 0.6360418796539307 0.045766477438300604 0.26460435513037034 0.004040041464934755 0.16287481181832705 0.016989873275798466 0.27104813003790307 0.00462519405626857 0.1693424742200221 0.015108565025122776 0.061048130037903076 -0.6019725773399337
13 0.43138893445332843 0.023810288002712354 1.5688568353652954 0.1413480205932534 0.12607736860115312 0.011490950359151519 0.03322231665117293 0.015050333683853794 0.11336194404172521 0.011775347202099114 0.021558332915716714 0.020977166593768005 -0.09663805595827478 -1.0453250012528499
14 0.690838615099589 0.012336395877778811 0.8687796195348104 0.04637723816296352 0.19742622312786226 0.011060918241256991 0.0745624264076638 0.010521503321768393 0.17843030436688326 0.010419613761856156 0.09832000950185776 0.012440943697147926 -0.031569695633116734 -0.8150399714944268
15 0.5858244299888611 0.03394192340008408 1.135210911432902 0.10056398763158526 0.18842310984078625 0.02465700511888984 0.04319338386484167 0.02070023977912288 0.15049356197458463 0.02357571770971015 0.00934483995877392 0.021866945346048966 -0.05950643802541536 -1.0819654801236782
16 0.7676860094070435 0.029454775617478234 0.721343994140625 0.10344450534365093 0.30371478913630084 0.01181360147138403 0.12238978760381188 0.02176950217295746 0.2603025097500968 0.012287521606934918 0.12267487090929408 0.027214453508397577 0.050302509750096785 -0.7419753872721178
17 0.7287741899490356 0.023152559466287657 0.7119213740030924 0.07092573957788802 0.35549753019492464 0.012673747365689915 0.10358548365537341 0.010193814926560681 0.33078557551210697 0.01096136686470564 0.09283663576208696 0.01240784347740802 0.12078557551210697 -0.8314900927137392
18 0.9144020080566406 0.005580004755990625 0.22454955677191415 0.016493176967551575 0.38694964609567356 0.005466741279316792 0.23865368384903382 0.0067463879703705 0.3599397454916395 0.0042533980293247104 0.25396877742354423 0.008770633027527704 0.1499397454916395 -0.3480936677293673
19 0.9453136126200358 0.003230968066766486 0.1420097549756368 0.010523297692266233 0.4074136025741815 0.008043019686961028 0.26871613774872055 0.012403899083673625 0.3847776758712637 0.007420334124472851 0.28574649878600944 0.010608402958902686 0.17477767587126372 -0.25276050364197167
20 0.9320758779843649 0.0011384663679647232 0.16508322457472482 0.007350865160273655 0.4227300525255721 0.002470112736759729 0.2999513825597862 0.007142969041046968 0.4130036568832012 0.00287017558592254 0.3246557194026716 0.006588190246809682 0.20300365688320118 -0.1360328417919851
21 0.9932978550593058 0.000737554217244785 0.021745314821600914 0.0007499580648867328 0.4557551012199555 0.0017346302816937914 0.3683892995675257 0.0066911430283186375 0.42590315477589585 0.0027096784732347505 0.3933848833264048 0.006209842891528186 0.21590315477589586 0.07015464997921445
22 0.9934805432955424 0.0002974162609918755 0.022574092571934063 0.0010541454232237367 0.44844581047044924 0.005022571207084185 0.33605067627248597 0.005274788478566673 0.42240315200400763 0.004611573733019163 0.360347082221508 0.004978527449245933 0.21240315200400764 -0.02895875333547593
23 0.9915877978006998 0.0005948325219837511 0.02841288037598133 0.0015796888117455134 0.47389087251995354 0.006245812314734199 0.35795366203631146 0.0036611463334317662 0.46374603853470847 0.004506059940656698 0.37464474651423035 0.0028947810310999667 0.25374603853470845 0.013934239542691074
24 0.9930609067281088 0.0006295318320525066 0.023343694706757862 0.0009096633399788777 0.4972010805158722 0.0035382872100466417 0.38974396927281046 0.006801979341154161 0.4678474386785813 0.004228802725536775 0.409922570327467 0.005659097864920802 0.2578474386785813 0.11976771098240097
25 0.9910048842430115 0.00036347442155795014 0.024312722807129223 0.0007404879437953076 0.48337674558720556 0.005826204068417323 0.36861562241949963 0.0038815301211843527 0.458944983568923 0.008591412923421426 0.38606912932444365 0.0035257540245282174 0.248944983568923 0.04820738797333096
26 0.9948467413584391 0.00038356441934814294 0.01667740506430467 0.00046811557214890693 0.47190292591838084 0.007514681918383451 0.387480464620289 0.0015552057010687391 0.44533043584107057 0.00786627093612097 0.4098881328964177 0.0023886077094093035 0.23533043584107058 0.11966439868925305
27 0.9945755203564962 0.0010148160653680777 0.015693955433865387 0.0001671392798075223 0.46408523636218457 0.0054886427964078105 0.37423893841866257 0.00660781893038926 0.4481924559448875 0.0038914984661939855 0.39750543920208 0.0038135629842869804 0.2381924559448875 0.08251631760623995
28 0.9938571055730184 0.0009144461231913641 0.015853056063254673 0.000249309374271567 0.45838502602152337 0.00451568193241495 0.36423668094920264 0.005313041647670778 0.4414221924579478 0.005902547037510446 0.38957485277900794 0.0045746660688891615 0.2314221924579478 0.058724558337023836
29 0.9979274868965149 0.0 0.009294643377264341 0.0003045132515691183 0.48906212747474814 0.009437906514481176 0.3930426340678845 0.009260050543354955 0.47857297366549606 0.00911380803614154 0.4135047657820686 0.008314508211768004 0.26857297366549604 0.13051429734620573

==> data/ranolazine_max.dat <==
x y error
0	0.626643	0.105166
1	0.661825	0.065678
2	0.621465	0.018492
3	0.611220	0.002564
4	0.601487	0.010718
5	0.673182	0.091135
6	0.594546	0.027886
7	0.710185	0.127697
8	0.679220	0.082179
9	0.597677	0.030881
10	0.598674	0.028746
11	0.596297	0.033624
12	0.607119	0.025952
13	0.673317	0.071733
14	0.588868	0.051253
15	0.591845	0.050943
16	0.683523	0.081353
17	0.585599	0.061110
18	0.589479	0.060220
19	0.590676	0.054110
20	0.648159	0.118484

==> data/ranolazine_mean.dat <==
x y error
0	0.364988	0.024171
1	0.634554	0.032862
2	0.608906	0.006155
3	0.606645	0.003761
4	0.599336	0.012245
5	0.671255	0.089282
6	0.591675	0.029854
7	0.689625	0.100120
8	0.676444	0.082493
9	0.596084	0.031919
10	0.597293	0.029854
11	0.594315	0.034892
12	0.603888	0.028477
13	0.670825	0.070516
14	0.583900	0.053544
15	0.586793	0.053398
16	0.682036	0.081624
17	0.583921	0.060013
18	0.587828	0.061313
19	0.587476	0.057738
20	0.646753	0.118140

==> data/sitagliptin_max.dat <==
x y error
0	0.102181	0.069815
1	0.145044	0.204888
2	0.279557	0.222175
3	0.305667	0.171673
4	0.202024	0.143765
5	0.287911	0.254108
6	0.355289	0.254180
7	0.404667	0.275096
8	0.141218	0.191748
9	0.505596	0.241803
10	0.507872	0.340056
11	0.511691	0.323533
12	0.330026	0.287618
13	0.421419	0.104150
14	0.526951	0.367259
15	0.512667	0.357704
16	0.614997	0.144030
17	0.695131	0.172147
18	0.402281	0.302299
19	0.690300	0.228101
20	0.596633	0.173395

==> data/sitagliptin_max_cluster.dat <==
x y error
0	0.093756	0.071717
1	0.258812	0.182477
2	0.367386	0.142853
3	0.590211	0.108774
4	0.637970	0.098789
5	0.668255	0.063895
6	0.711586	0.079346
7	0.695815	0.088763
8	0.703354	0.088790
9	0.701508	0.068004
10	0.719300	0.071252
11	0.721568	0.082976
12	0.733823	0.073875
13	0.704024	0.080050
14	0.659922	0.189973
15	0.754806	0.063547
16	0.737823	0.073371
17	0.729111	0.112783
18	0.698531	0.051037
19	0.754582	0.078805
20	0.754229	0.063617

==> data/sitagliptin_mean.dat <==
x y error
0	0.005966	0.003161
1	0.122068	0.172597
2	0.276536	0.222480
3	0.217336	0.228909
4	0.195961	0.145899
5	0.266217	0.258514
6	0.334527	0.241919
7	0.366943	0.266326
8	0.090522	0.125767
9	0.433186	0.283513
10	0.487799	0.335760
11	0.483820	0.329124
12	0.217751	0.179947
13	0.198508	0.046961
14	0.491017	0.345832
15	0.510175	0.360805
16	0.559944	0.107236
17	0.632075	0.155129
18	0.312947	0.349238
19	0.600223	0.309059
20	0.525712	0.213136

==> data/sitagliptin_mean_cluster.dat <==
x y error
0	0.008793	0.005312
1	0.071910	0.053558
2	0.276188	0.167080
3	0.329749	0.075820
4	0.442128	0.068967
5	0.594055	0.062750
6	0.566069	0.088319
7	0.613899	0.106916
8	0.467951	0.266266
9	0.634305	0.075242
10	0.661542	0.061236
11	0.604698	0.149607
12	0.698777	0.079807
13	0.614259	0.129464
14	0.514611	0.301920
15	0.681750	0.045024
16	0.696882	0.102036
17	0.542280	0.296129
18	0.422025	0.198620
19	0.645683	0.143746
20	0.695902	0.069448

==> data/zaleplon_max.dat <==
x y error
0	0.315484	0.043552
1	0.474134	0.079669
2	0.542126	0.115533
3	0.592477	0.045253
4	0.631488	0.035481
5	0.632482	0.034213
6	0.629230	0.014432
7	0.692315	0.004524
8	0.692315	0.004524
9	0.692315	0.004524
10	0.692315	0.004524
11	0.692315	0.004524
12	0.692315	0.004524
13	0.692315	0.004524
14	0.687381	0.003140
15	0.687381	0.003140
16	0.692315	0.004524
17	0.692315	0.004524
18	0.692315	0.004524
19	0.692315	0.004524
20	0.692315	0.004524

==> data/zaleplon_max_cluster.dat <==
x y error
0	0.275054	0.073950
1	0.567358	0.031655
2	0.630491	0.044458
3	0.612771	0.038315
4	0.609746	0.049634
5	0.630491	0.044458
6	0.622707	0.036674
7	0.604592	0.030136
8	0.617530	0.057418
9	0.616918	0.042462
10	0.609746	0.049634
11	0.580707	0.032099
12	0.592095	0.031983
13	0.623535	0.063423
14	0.623535	0.063423
15	0.617530	0.057418
16	0.623535	0.063423
17	0.593009	0.041718
18	0.591700	0.046505
19	0.584513	0.035905
20	0.574456	0.0

==> data/zaleplon_mean.dat <==
x y error
0	0.063340	0.033764
1	0.455441	0.082301
2	0.523532	0.106751
3	0.577866	0.049585
4	0.598728	0.030747
5	0.620463	0.032722
6	0.621945	0.014824
7	0.660931	0.014011
8	0.682443	0.007035
9	0.692315	0.004524
10	0.692315	0.004524
11	0.692315	0.004524
12	0.688217	0.009710
13	0.692315	0.004524
14	0.681440	0.007011
15	0.686328	0.004496
16	0.688105	0.002308
17	0.685257	0.007209
18	0.687230	0.008734
19	0.685865	0.010856
20	0.690685	0.002645

==> data/zaleplon_mean_cluster.dat <==
x y error
0	0.039876	0.005201
1	0.463257	0.004491
2	0.552608	0.014519
3	0.582042	0.029798
4	0.585916	0.036630
5	0.591198	0.041335
6	0.582467	0.023397
7	0.572775	0.023535
8	0.565434	0.033769
9	0.581447	0.035357
10	0.566535	0.032733
11	0.532863	0.034790
12	0.548368	0.044557
13	0.555154	0.041639
14	0.560498	0.034976
15	0.563784	0.037287
16	0.552903	0.052593
17	0.537961	0.029104
18	0.551039	0.030584
19	0.546187	0.029612
20	0.524882	0.0
